Extending Elle for Transaction Workloads with Duplicate Values

Elle is one of the most widely adopted black-box isolation validators. It crucially relies on the unique-value assumption for sound and efficient isolation validation. Yet, transaction workloads with duplicate values are highly relevant in practice: they naturally arise in real database systems, and many isolation bugs manifest only in their presence. In this paper, we extend Elle to handle such workloads by introducing a fine-grained dependency model that enables reasoning about dependencies between individual operations. We establish the soundness and completeness of our approach and implement it in a prototype. We also demonstrate its effectiveness in detecting isolation bugs and its promising performance.

==> figs/eval/list-rw/data-no-single-write.csv <==
param,ours-rw,ours-list,elle
0,13.474,38.501,2.840
0.25,23.065,39.207,
0.5,57.300,47.096,
0.75,154.031,75.625,
1,771.883,92.753,

==> figs/eval/various-list/data-w-mem/runtime-txn.csv <==
param,ours-list,ours-rw
10,2.057,0.026,
20,6.497,0.068,
30,10.731,0.124,
40,14.726,0.221,
50,17.969,0.356,
100,28.236,1.875,
150,34.557,4.995,
200,39.908,10.250,
250,45.586,16.429,
